The physics of gas phase metallicity gradients in galaxies

We present a new model for the evolution of gas phase metallicity gradients in galaxies from first principles. We show that metallicity gradients depend on four ratios that collectively describe the metal equilibration timescale, production, transport, consumption, and loss. Our model finds that most galaxy metallicity gradients are in equilibrium at all redshifts. When normalized by metal diffusion, metallicity gradients are governed by the competition between radial advection, metal production, and accretion of metal-poor gas from the cosmic web. The model naturally explains the varying gradients measured in local spirals, local dwarfs, and high-redshift star-forming galaxies. We use the model to study the cosmic evolution of gradients across redshift, showing that the gradient in Milky Way-like galaxies has steepened over time, in good agreement with both observations and simulations. We also predict the evolution of metallicity gradients with redshift in galaxy samples constructed using both matched stellar masses and matched abundances. Our model shows that massive galaxies transition from the advection-dominated to the accretion-dominated regime from high to low redshifts, which mirrors the transition from gravity-driven to star formation feedback-driven turbulence. Lastly, we show that gradients in local ultraluminous infrared galaxies (major mergers) and inverted gradients seen both in the local and high-redshift galaxies may not be in equilibrium. In subsequent papers in this series, we show that the model also explains the observed relationship between galaxy mass and metallicity gradients, and between metallicity gradients and galaxy kinematics.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
